Formation Path Following Control of Underactuated AUVs -- With Proofs

This paper proposes a novel method for formation path following of multiple underactuated autonomous underwater vehicles. The method combines line-of-sight guidance with null-space-based behavioral control, allowing the vehicles to follow curved paths while maintaining the desired formation. We investigate the dynamics of the path-following error using cascaded systems theory, and show that the closed-loop system is uniformly semi-globally exponentially stable. We validate the theoretical results through numerical simulations.

==> figures/data/simout-1.tsv <==
0	-1.57357485731711
1	-0.787515976411204
2	-0.274572012906353
3	-0.0451901158474493
4	0.0392691481449525
5	0.0652326830707224
6	0.0686479658276722
7	0.0619145660589688
8	0.0526864870503416
9	0.0451917583110563
10	0.0375291972813953
11	0.030927090916148
12	0.0251737293508751
13	0.0195430159416551
14	0.0143678375305244
15	0.0100978933658379
16	0.00672865667602226
17	0.00396560348398898
18	0.00155402112723748
19	0.000411383238068552
20	-4.0647157623315e-05
21	-0.000494131820876667
22	-0.00135800520593924
23	-0.00207174798880716
24	-0.00236858383033353
25	-0.00280820289374121
26	-0.00294861198891304
27	-0.00302472669706521
28	-0.00294846529377694
29	-0.00268708013288798
30	-0.00226857787584653
31	-0.00169569328575372
32	-0.00104214878849733
33	-0.00037201897777378
34	0.000212972633389288
35	0.000696259134485268
36	0.00129698024387545
37	0.00151573628221284
38	0.00143944091956317
39	0.00115934049818184
40	0.00100825748277383
41	0.000911903902550314
42	0.000839679940224243
43	0.000764757523907705
44	0.000696922040073527
45	0.000650984294786359
46	0.000601200882544551
47	0.000547439096093947
48	0.000499140803562756
49	0.000464895499466049
50	0.00043251069723697
51	0.000400407997480086
52	0.000369648874398234
53	0.000343779466016579
54	0.000316317977231346
55	0.000288883513125921
56	0.000267448345595857
57	0.000250740228395618
58	0.000235077348514282
59	0.000220843746665066
60	0.000206415966170856
61	0.000189807357232446
62	0.000173246662041937
63	0.00016181638810319
64	0.000152323811267926
65	0.000143904578148241
66	0.000136323659220513
67	0.000124898432278502
68	0.000113920232202318
69	0.000108354595079972
70	9.86860778283061e-05
71	9.0667783861547e-05
72	8.95451969789504e-05
73	8.54130251622452e-05
74	8.08987817429958e-05
75	7.71846435496577e-05
76	6.57453615777439e-05
77	5.87920659279018e-05
78	6.24095299214361e-05
79	5.99817868614169e-05
80	5.61941313645951e-05
81	5.09586961937316e-05
82	4.64902665101546e-05
83	4.82490061952729e-05
84	4.85353016787437e-05
85	4.680867484405e-05
86	4.54559993176612e-05
87	4.46634629160462e-05
88	4.50339950354955e-05
89	3.59452727925051e-05
90	3.23499020928674e-05
91	4.24474997335474e-05
92	4.69279172635831e-05
93	4.64811694719263e-05
94	4.53380718112893e-05
95	5.0049069225218e-05
96	5.27603417741282e-05
97	5.87079307572121e-05
98	6.14752789384568e-05
99	6.70898555593454e-05
100	7.48098412509389e-05
101	8.33694935398739e-05
102	9.3701778956193e-05
103	0.000105144190994131
104	0.000118600659855393
105	0.000133887832297893
106	0.000151481788285013
107	0.000171040376164612
108	0.000194038476763788
109	0.000219049268277248
110	0.000248287161227328
111	0.000280342855287748
112	0.0003180431483258
113	0.000358973444601048
114	0.000406120472512541
115	0.0004585212530967
116	0.000517665474387142
117	0.000583585578107596
118	0.000657631730559075
119	0.00074086271696205
120	0.000833478987773478
121	0.000936166531381137
122	0.00105147934846746
123	0.00117822998357834
124	0.00131773084784867
125	0.00147298469326491
126	0.0016423877659563
127	0.00182751816865009
128	0.00203065982026734
129	0.00225000969764162
130	0.0024861701452263
131	0.00274010350380656
132	0.00301257499712857
133	0.00330197541842506
134	0.00360856882199025
135	0.00393049192334081
136	0.0042676459931048
137	0.00461695002312412
138	0.00497693538788568
139	0.00534459805118553
140	0.00571681051653484
141	0.00608835987955536
142	0.00645376355307807
143	0.00680537195519917
144	0.00713490517439232
145	0.00743227789661829
146	0.00768733409383723
147	0.00788931058434483
148	0.00802909946206688
149	0.00809790961223864
150	0.00809185408637878


==> figures/data/simout-10.tsv <==
0	0
1	0.0462651858572903
2	0.116245423031677
3	0.179569152553871
4	0.226805447867725
5	0.260693482866838
6	0.285642446292338
7	0.347728085090644
8	0.46569616858096
9	0.588819728844627
10	0.728499033005338
11	0.879190413574561
12	1.02944222636284
13	1.16437722642591
14	1.26971660017837
15	1.33472449052034
16	1.35274642330064
17	1.32066618619257
18	1.24191368868757
19	1.13767785260446
20	0.993786315753012
21	0.818232319593233
22	0.636190199515622
23	0.433103099402138
24	0.215991361958858
25	0.0196996206008917
26	-0.181501329998439
27	-0.361392573898776
28	-0.515509495993539
29	-0.63997187360108
30	-0.735117552650775
31	-0.784539652772616
32	-0.792512776693381
33	-0.785852625321491
34	-0.771346305142337
35	-0.744473188134338
36	-0.714243780826826
37	-0.684540668997637
38	-0.656228570892091
39	-0.629421100733778
40	-0.60392058682411
41	-0.579514077789122
42	-0.556031233135867
43	-0.533353477713877
44	-0.511404738800672
45	-0.490128193506745
46	-0.469505933262745
47	-0.449527828520228
48	-0.430186806839989
49	-0.411473919488824
50	-0.393388110335846
51	-0.375924915843591
52	-0.359077407206825
53	-0.342835660964847
54	-0.327190185920263
55	-0.312129282141699
56	-0.297638800744424
57	-0.283705349799966
58	-0.270315195042068
59	-0.257453796518244
60	-0.245106744105265
61	-0.233259340733991
62	-0.22189671676921
63	-0.211003388764295
64	-0.200564397858344
65	-0.190564847599329
66	-0.180989856601717
67	-0.171824827402424
68	-0.163055147737933
69	-0.154666125948433
70	-0.14664366829245
71	-0.138973761149303
72	-0.131642322854818
73	-0.124635984168588
74	-0.117941507873534
75	-0.111545882000036
76	-0.105436724747964
77	-0.099601515850717
78	-0.0940275468717838
79	-0.0887034355945445
80	-0.0836177918928652
81	-0.0787594230804277
82	-0.0741175285573121
83	-0.0696807620152635
84	-0.0654390153312745
85	-0.0613824837704651
86	-0.0575012294837326
87	-0.0537856415158189
88	-0.0502262150724728
89	-0.046815562285659
90	-0.043543924745794
91	-0.0403991313347727
92	-0.0373751510431326
93	-0.0344643599339656
94	-0.0316590546268785
95	-0.0289493703758203
96	-0.0263284722797648
97	-0.0237870029872669
98	-0.0213199350085853
99	-0.0189179486210014
100	-0.0165736063159194
101	-0.014279477094044
102	-0.0120282663728533
103	-0.00981268830964477
104	-0.00762568300663902
105	-0.005460177422282
106	-0.003309490710248
107	-0.00116695662260069
108	0.000973656605435691
109	0.00311827219946892
110	0.00527228955397963
111	0.00744053592602345
112	0.00962693827234418
113	0.0118344166742208
114	0.0140645477720045
115	0.0163173850090961
116	0.0185906927753381
117	0.020879996623687
118	0.0231773969705875
119	0.025471486269546
120	0.0277459792648251
121	0.0299796459772663
122	0.0321443402080375
123	0.0342051365765479
124	0.0361184240415797
125	0.037831127125409
126	0.0392798316082281
127	0.0403902145841228
128	0.0410754465754266
129	0.0412382571431933
130	0.0407701522145245
131	0.0395534497649712
132	0.0374630200637531
133	0.0343717290208021
134	0.030153809927127
135	0.0246925300450913
136	0.0178865922406709
137	0.00965983553875949
138	-3.22888103425623e-05
139	-0.0111948196261317
140	-0.0237871502974771
141	-0.0377201387960627
142	-0.0528547253638173
143	-0.0690065484007169
144	-0.0859500076753982
145	-0.103430313098414
146	-0.121171432835136
147	-0.138892057403782
148	-0.156314457616841
149	-0.173177288895314
150	-0.189244791991834


==> figures/data/simout-11.tsv <==
x	y
7	-20
32	-20
32	20
7	20


==> figures/data/simout-12.tsv <==
0	-9.23366507982415
1	-9.13823352188019
2	-8.86890686489349
3	-8.5209076062699
4	-8.15184053325763
5	-7.78582762984348
6	-7.43313380544691
7	-7.17047602169048
8	-7.11614980692422
9	-7.21427288987736
10	-7.43159090929262
11	-7.71948140659715
12	-8.03721797047396
13	-8.35318426581544
14	-8.6466775290327
15	-8.9057815418221
16	-9.12355492737279
17	-9.29539555598186
18	-9.40975912271063
19	-9.46831466538892
20	-9.53348817683254
21	-9.5826075622347
22	-9.54596166251207
23	-9.47442493077659
24	-9.38749955240561
25	-9.22404811229394
26	-9.0433383800839
27	-8.81045571494486
28	-8.54564794952102
29	-8.24795161402548
30	-7.9265686924641
31	-7.58326557287245
32	-7.22770761092405
33	-6.86497704162669
34	-6.5095105152737
35	-6.17143051556001
36	-5.85231377116481
37	-5.54952580138116
38	-5.26174387382345
39	-4.98783482314032
40	-4.72798726690993
41	-4.48152616224957
42	-4.24779930286774
43	-4.02614207623515
44	-3.81596231466054
45	-3.61673329878324
46	-3.4278599633895
47	-3.24880568737445
48	-3.07907605906461
49	-2.91821571774742
50	-2.76575438672541
51	-2.62125414169653
52	-2.48430120464044
53	-2.35450990110153
54	-2.23149983158134
55	-2.11491637006201
56	-2.00443473432966
57	-1.89973536125782
58	-1.80051511855613
59	-1.70648865164553
60	-1.61738059547706
61	-1.53293039470156
62	-1.4528923371764
63	-1.37704193224944
64	-1.30515881717983
65	-1.23703364298245
66	-1.17246881436476
67	-1.1112724649107
68	-1.05326728973408
69	-0.9982911827318
70	-0.946178947104654
71	-0.896779828012731
72	-0.849958235295264
73	-0.805571757636985
74	-0.763491842964189
75	-0.723596928372765
76	-0.685766037340915
77	-0.649892850468712
78	-0.615880821790704
79	-0.58362374351104
80	-0.553027787489283
81	-0.524004692278345
82	-0.496469491088144
83	-0.47034568358285
84	-0.445555273975435
85	-0.422025059331845
86	-0.399687098083483
87	-0.378476222222146
88	-0.358330762141117
89	-0.33918926778407
90	-0.320997660570173
91	-0.30370625726469
92	-0.287260628620504
93	-0.271612028658572
94	-0.256714183083164
95	-0.242524061020342
96	-0.228998751130641
97	-0.216098233465557
98	-0.203782743362396
99	-0.192015781450038
100	-0.180761466794161
101	-0.169985179705713
102	-0.159653610105369
103	-0.149734480952678
104	-0.140196578905988
105	-0.131009534946014
106	-0.122143879533407
107	-0.113570729882463
108	-0.105262023651274
109	-0.0971901180668961
110	-0.0893280641127827
111	-0.0816492463838809
112	-0.0741277787203316
113	-0.0667380236891821
114	-0.0594550537293905
115	-0.05225434679459
116	-0.0451123180511894
117	-0.0380059705396416
118	-0.0309137012021967
119	-0.0238150397030195
120	-0.0166916404371875
121	-0.00952698484240777
122	-0.00230783566594273
123	0.00497578231773765
124	0.0123290596786205
125	0.0197522903863225
126	0.0272383845863251
127	0.0347733450721242
128	0.0423336848040634
129	0.0498855224373616
130	0.0573829509563524
131	0.0647681928889901
132	0.0719698061313787
133	0.078902503251614
134	0.085468036392002
135	0.0915555463283972
136	0.0970460447795807
137	0.101813358167031
138	0.105729618853458
139	0.108671429049532
140	0.110525495969193
141	0.11119386088513
142	0.110601141371585
143	0.10869820472498
144	0.105466814809415
145	0.10092032170066
146	0.0951044010194471
147	0.088094607937415
148	0.0799932484426362
149	0.0709253871488356
150	0.0610331196019382


==> figures/data/simout-13.tsv <==
0	-9.23366507982415
1	-9.14317752125286
2	-8.84998618416708
3	-8.45083611044814
4	-8.02088881494964
5	-7.59267052599718
6	-7.17727291449571
7	-6.78141825408404
8	-6.46872668723533
9	-6.21152248088503
10	-5.9348765946102
11	-5.62527365182541
12	-5.30192110925008
13	-4.99592603867874
14	-4.73051203561736
15	-4.51640597044483
16	-4.35556057039133
17	-4.24523407427821
18	-4.18302648309853
19	-4.10703065329685
20	-3.975551596575
21	-3.82144890232161
22	-3.6726913000623
23	-3.51121869131894
24	-3.35974574245105
25	-3.21131285879722
26	-3.06447836706141
27	-2.91582320335732
28	-2.77132121905434
29	-2.62891380621571
30	-2.4914445953073
31	-2.36235061880508
32	-2.2443820447594
33	-2.14032782016585
34	-2.03873279463956
35	-1.93759794442764
36	-1.83979558997762
37	-1.74610345494551
38	-1.65665943658483
39	-1.57133802751215
40	-1.49032470650152
41	-1.41346901533206
42	-1.34058446204098
43	-1.27146668905462
44	-1.20592761713443
45	-1.14380093930728
46	-1.08489459835333
47	-1.02903691133863
48	-0.976070073093447
49	-0.925851006587481
50	-0.87823115520535
51	-0.833073011383798
52	-0.790247716674829
53	-0.749636143141048
54	-0.711120972003085
55	-0.674592944247444
56	-0.639952981902181
57	-0.607104204204723
58	-0.575953387135349
59	-0.546413854943791
60	-0.518402035058523
61	-0.491838921842109
62	-0.466650003287462
63	-0.442767495101654
64	-0.420124695184088
65	-0.398658239100773
66	-0.378308394523851
67	-0.359017121165204
68	-0.340730790452024
69	-0.323400570213397
70	-0.306976530013698
71	-0.291413119262179
72	-0.276669558563294
73	-0.262702897051328
74	-0.249474409726687
75	-0.236947538317545
76	-0.225085976604522
77	-0.213857777210942
78	-0.203234124654287
79	-0.193183445019868
80	-0.183677799598096
81	-0.174691077146188
82	-0.166198254034443
83	-0.158176843633751
84	-0.150604220095071
85	-0.1434592985744
86	-0.136722603253219
87	-0.130375711866981
88	-0.124401387071069
89	-0.118782897163397
90	-0.113505337748089
91	-0.108555389971144
92	-0.103919299440139
93	-0.0995847251880644
94	-0.0955402522990267
95	-0.0917755902160255
96	-0.0882810666363252
97	-0.0850480814305161
98	-0.0820687030294138
99	-0.0793357457645731
100	-0.076842854433556
101	-0.0745845696226448
102	-0.0725560789123847
103	-0.0707534084793773
104	-0.0691732267676475
105	-0.0678130358131854
106	-0.0666708820470845
107	-0.0657456884700114
108	-0.065036896836915
109	-0.0645446622754395
110	-0.0642697068020173
111	-0.0642133398949642
112	-0.064377310486762
113	-0.0647637312994922
114	-0.0653751030397771
115	-0.0662141409637327
116	-0.0672834079245463
117	-0.0685855667990989
118	-0.070122603641968
119	-0.0718961542333565
120	-0.0739063457110394
121	-0.076152383007468
122	-0.0786313161525909
123	-0.0813378398051565
124	-0.0842633903919161
125	-0.087396364879976
126	-0.0907196348028814
127	-0.0942117551941939
128	-0.0978448805439296
129	-0.101584207187496
130	-0.105387127710328
131	-0.109203491878188
132	-0.112974316712418
133	-0.116631986988404
134	-0.120100654301972
135	-0.123296951166663
136	-0.126131984874978
137	-0.128512945611006
138	-0.130345879091689
139	-0.131539490814537
140	-0.13200845236144
141	-0.131677326423656
142	-0.130484301121174
143	-0.128384450500534
144	-0.125352149697867
145	-0.121382647588069
146	-0.116492389825515
147	-0.110718607424072
148	-0.104117426265887
149	-0.0967622537488158
150	-0.0887406814790124


==> figures/data/simout-14.tsv <==
0	18.4673301596483
1	18.281411043133
2	17.7188930490606
3	16.971743716718
4	16.1727293482073
5	15.3784981558407
6	14.6104067199426
7	13.9518942757745
8	13.5848764941596
9	13.4257953707624
10	13.3664675039028
11	13.3447550584226
12	13.339139079724
13	13.3491103044942
14	13.3771895646501
15	13.4221875122669
16	13.4791154977641
17	13.5406296302601
18	13.5927856058092
19	13.5753453186858
20	13.5090397734075
21	13.4040564645563
22	13.2186529625744
23	12.9856436220955
24	12.7472452948567
25	12.4353609710912
26	12.1078167471453
27	11.7262789183022
28	11.3169691685754
29	10.8768654202412
30	10.4180132877714
31	9.94561619167752
32	9.47208965568344
33	9.00530486179255
34	8.54824330991326
35	8.10902845998765
36	7.69210936114242
37	7.29562925632667
38	6.91840331040829
39	6.55917285065247
40	6.21831197341145
41	5.89499517758164
42	5.58838376490872
43	5.29760876528977
44	5.02188993179496
45	4.76053423809053
46	4.51275456174283
47	4.27784259871308
48	4.05514613215806
49	3.8440667243349
50	3.64398554193077
51	3.45432715308033
52	3.27454892131527
53	3.10414604424258
54	2.94262080358442
55	2.78950931430945
56	2.64438771623185
57	2.50683956546254
58	2.37646850569148
59	2.25290250658932
60	2.13578263053558
61	2.02476931654367
62	1.91954234046386
63	1.81980942735109
64	1.72528351236392
65	1.63569188208323
66	1.55077720888861
67	1.47028958607591
68	1.39399808018611
69	1.32169175294519
70	1.25315547711836
71	1.18819294727492
72	1.12662779385855
73	1.06827465468831
74	1.01296625269088
75	0.960544466690305
76	0.910852013945433
77	0.863750627679654
78	0.819114946444996
79	0.776807188530915
80	0.736705587087378
81	0.698695769424525
82	0.66266774512259
83	0.6285225272166
84	0.596159494070509
85	0.56548435790625
86	0.536409701336705
87	0.50885193408913
88	0.48273214921219
89	0.45797216494746
90	0.434502998318257
91	0.412261647235839
92	0.391179928060636
93	0.371196753846633
94	0.352254435382195
95	0.334299651236366
96	0.317279817766966
97	0.301146314896082
98	0.285851446391803
99	0.271351527214607
100	0.25760432122771
101	0.244569749328361
102	0.232209689017752
103	0.220487889432063
104	0.209369805673628
105	0.1988225707592
106	0.188814761580488
107	0.179316418352474
108	0.170298920488197
109	0.161734780342339
110	0.153597770914793
111	0.145862586278842
112	0.138505089207094
113	0.131501754988674
114	0.124830156769168
115	0.118468487758328
116	0.112395725975738
117	0.106591537338739
118	0.101036304844166
119	0.0957111939363742
120	0.0905979861482269
121	0.0856793678498793
122	0.0809391518185354
123	0.0763620574874189
124	0.0719343307132938
125	0.0676440744936535
126	0.063481250216558
127	0.059438410122068
128	0.0555111957398644
129	0.0516986847501322
130	0.0480041767539774
131	0.0444352989891978
132	0.0410045105810397
133	0.0377294837367916
134	0.0346326179099705
135	0.0317414048382645
136	0.0290859400953973
137	0.026699587443975
138	0.0246162602382309
139	0.0228680617650046
140	0.0214829563922461
141	0.0204834655385255
142	0.0198831597495897
143	0.0196862457755547
144	0.0198853348884516
145	0.0204623258874079
146	0.0213879888060688
147	0.0226239994866564
148	0.0241241778232517
149	0.0258368665999811
150	0.0277075618770759


==> figures/data/simout-15.tsv <==
x	y
7	-10
32	-10
32	20
7	20


==> figures/data/simout-16.tsv <==
0	20
1	19.5366953491381
2	18.1945906503822
3	16.5144273246573
4	14.8025040125362
5	13.1675279895803
6	11.6505154030728
7	10.3322673883636
8	9.49694018313754
9	9.18881234212943
10	9.15511138340927
11	9.21626892299158
12	9.30185387627382
13	9.39728753227081
14	9.50448085329239
15	9.62568267548506
16	9.75853374825634
17	9.89694945332451
18	10.054562836389
19	10.4475373718423
20	10.9987601859377
21	11.6326774000224
22	12.3075737827035
23	12.9424835072773
24	13.591692182268
25	14.207913667052
26	14.8059588417889
27	15.3489476719192
28	15.8577819670819
29	16.3069013352191
30	16.6954917729911
31	17.0133110090536
32	17.2557430573597
33	17.4277361938183
34	17.576482978822
35	17.7181728894074
36	17.8525589469459
37	17.9801211727485
38	18.1009601803531
39	18.2153741453127
40	18.322960080544
41	18.4240167144319
42	18.5188587403213
43	18.6078546496589
44	18.6913181081237
45	18.7695177847859
46	18.8428071242749
47	18.9114881907463
48	18.9758338109988
49	19.0360908480218
50	19.0925274180074
51	19.1453875302339
52	19.1948990768522
53	19.2412710265537
54	19.2847110548797
55	19.3254091611474
56	19.3635349959645
57	19.3992559434554
58	19.4327296847256
59	19.4641014785201
60	19.493510173219
61	19.5210851577274
62	19.5469465803063
63	19.5712018495174
64	19.5939559835297
65	19.6153072375486
66	19.6353468909998
67	19.65416251804
68	19.6718335831826
69	19.6884314845717
70	19.7040285663786
71	19.7186896308282
72	19.7324721568884
73	19.7454359201796
74	19.7576339864835
75	19.769115968871
76	19.7799301800252
77	19.7901191051423
78	19.799721500542
79	19.8087780790795
80	19.8173248642306
81	19.8253954842593
82	19.8330219299285
83	19.8402339753533
84	19.8470602493386
85	19.8535275369947
86	19.8596611562893
87	19.8654852297272
88	19.8710227737495
89	19.8762943261686
90	19.8813213879715
91	19.8861270268676
92	19.8907285704505
93	19.8951440982351
94	19.8993914606391
95	19.90349049576
96	19.9074577370209
97	19.9113123487286
98	19.915069121267
99	19.9187475811002
100	19.9223656324708
101	19.925941533416
102	19.9294940449777
103	19.9330426779069
104	19.9366076341573
105	19.9402103575343
106	19.9438731293329
107	19.9476198036576
108	19.9514757752875
109	19.9554680330629
110	19.9596257694241
111	19.9639802230061
112	19.9685654861174
113	19.9734178004838
114	19.9785767549042
115	19.9840851045349
116	19.9899887837669
117	19.9963376386752
118	20.0031849522039
119	20.0105885013009
120	20.0186091319628
121	20.0273118438233
122	20.036765029173
123	20.0470400094425
124	20.0582098240978
125	20.0703497856864
126	20.0835340579762
127	20.0978351297285
128	20.1133208486083
129	20.130052566356
130	20.1480805776904
131	20.1674408519716
132	20.1881498563716
133	20.2102017396104
134	20.2335602360965
135	20.2581582422657
136	20.2838856861047
137	20.3105943889489
138	20.3380904091636
139	20.366134714958
140	20.3944420058135
141	20.4226902406264
142	20.4505207576823
143	20.4775538192796
144	20.5033935310854
145	20.5276468064278
146	20.5499316080731
147	20.5698958421229
148	20.5872269366418
149	20.6016652042796
150	20.6130119023787


==> figures/data/simout-17.tsv <==
0	18.0277563773199
1	17.6649028415215
2	16.5767347211382
3	15.1399369110539
4	13.6029200791416
5	12.0719734898314
6	10.5905504872344
7	9.36579441116223
8	8.73093708988599
9	8.50487837077841
10	8.52148575794861
11	8.64785971989729
12	8.81150627473752
13	8.98140925242564
14	9.14787688010163
15	9.30970968905684
16	9.46724274402863
17	9.61953236527875
18	9.7506306668455
19	9.81074938171134
20	9.88860982690424
21	9.97806256937294
22	9.97094453559571
23	9.95545235020047
24	10.0051811133784
25	9.97578938061822
26	10.002102250332
27	9.99021941926037
28	9.99376277131161
29	9.99251948738075
30	10.0018855407748
31	10.0027390940136
32	10.000543099669
33	10.0086439181199
34	10.0358812349723
35	10.0959419698112
36	10.1973495533994
37	10.3395142053705
38	10.5160499008572
39	10.7201049110531
40	10.9438800712025
41	11.1814099550064
42	11.4277607352484
43	11.6790112220496
44	11.9319622450227
45	12.1839947805569
46	12.4332265064821
47	12.6781572140803
48	12.9176139480476
49	13.150682728624
50	13.3767665538501
51	13.5954378988109
52	13.8064161082284
53	14.0095268795244
54	14.204723882748
55	14.3920243433463
56	14.5714810190008
57	14.74321890652
58	14.9074015564169
59	15.0642143572449
60	15.2138733611753
61	15.3566079626614
62	15.4926546829179
63	15.6222382625468
64	15.7456031322824
65	15.8629951702167
66	15.9746568817637
67	16.0808373279412
68	16.181771430679
69	16.2776762796165
70	16.3687879656505
71	16.4553233980358
72	16.5374770709358
73	16.615466514485
74	16.6894878022676
75	16.7597290077987
76	16.8263831713346
77	16.8896177341262
78	16.9495836842393
79	17.0064574412131
80	17.0603931267947
81	17.1115363494058
82	17.1600290211444
83	17.2059973679069
84	17.2495738428549
85	17.2908831540177
86	17.3300406722294
87	17.3671577806255
88	17.4023400519883
89	17.4356950866202
90	17.4673151463224
91	17.4972826605463
92	17.5256943123137
93	17.5526351071415
94	17.578185710081
95	17.6024197051596
96	17.6254121675589
97	17.6472318595949
98	17.667949222052
99	17.6876271391791
100	17.7063283098158
101	17.7241131267695
102	17.7410400760798
103	17.7571658896328
104	17.7725459371766
105	17.7872343670727
106	17.8012844928902
107	17.814748975088
108	17.8276802237331
109	17.8401306086542
110	17.8521529141734
111	17.8638005789641
112	17.8751282218731
113	17.886191864563
114	17.8970494969207
115	17.9077614089541
116	17.9183906580107
117	17.9290035130507
118	17.9396697990782
119	17.9504634465656
120	17.9614624898588
121	17.9727494951234
122	17.9844114717314
123	17.9965396758411
124	18.0092288727472
125	18.0225771472179
126	18.0366835370733
127	18.0516470408254
128	18.0675634142566
129	18.0845220385043
130	18.1026013758922
131	18.1218648609294
132	18.142354658757
133	18.1640862537751
134	18.1870415177444
135	18.211164019937
136	18.2363525831627
137	18.2624600433372
138	18.2892903180953
139	18.3166010517649
140	18.3441058881442
141	18.371484174853
142	18.398387225221
143	18.4244528808398
144	18.4493138153369
145	18.4726134952884
146	18.4940138851222
147	18.5132099243641
148	18.5299353301435
149	18.543972361377
150	18.5551563237161


==> figures/data/simout-18.tsv <==
0	18.0277563773199
1	17.6725854787131
2	16.6225886340079
3	15.2826432426834
4	13.9070732610335
5	12.5919811074983
6	11.3703899593823
7	10.2860616925804
8	9.66291883719758
9	9.44695558978851
10	9.3557941034185
11	9.27937194750841
12	9.20819970009762
13	9.1683938294502
14	9.17626805032016
15	9.22871719074906
16	9.31128343454859
17	9.40780068894934
18	9.50057816252344
19	9.55969600279472
20	9.61688999577094
21	9.67226152944293
22	9.72624507522251
23	9.77814879702885
24	9.8160365483248
25	9.85058471386953
26	9.87411112131634
27	9.90821593959914
28	9.92438715142991
29	9.94343568002304
30	9.96343272016001
31	9.97806460125685
32	9.99384275135109
33	10.0498551271631
34	10.1886616075459
35	10.3750822467271
36	10.5887082599161
37	10.8187163358375
38	11.0592238997945
39	11.3063661615801
40	11.5560576081708
41	11.8057296156396
42	12.0533953596126
43	12.2975537630895
44	12.5370132176877
45	12.7708164825508
46	12.9983563759185
47	13.2191727153566
48	13.4329335769202
49	13.6394041583518
50	13.8384952595779
51	14.0301814447938
52	14.2144940554356
53	14.3915021278031
54	14.5613315245359
55	14.7241290592539
56	14.8800474830511
57	15.0292712865556
58	15.1719994303913
59	15.308435110615
60	15.4387934000157
61	15.5632913731574
62	15.6821451612907
63	15.7955584052959
64	15.9037434732167
65	16.0069101675236
66	16.1052630426217
67	16.1990081510295
68	16.2883400678548
69	16.373439767174
70	16.4544983841092
71	16.5316930228288
72	16.6051851075874
73	16.6751487326136
74	16.7417430127587
75	16.8051206847933
76	16.865435532215
77	16.922824935746
78	16.9774157468701
79	17.0293470919865
80	17.0787438971107
81	17.125724863397
82	17.1704049787375
83	17.2128902974887
84	17.2532874720609
85	17.2916972761698
86	17.3282146722452
87	17.3629308973907
88	17.3959329192751
89	17.4273044129275
90	17.4571238108832
91	17.4854669807318
92	17.5124065110987
93	17.5380106142767
94	17.5623443654612
95	17.5854713183212
96	17.6074503553045
97	17.6283394224325
98	17.6481902104558
99	17.6670556847841
100	17.6849848281277
101	17.7020241764374
102	17.7182179850087
103	17.7336083510988
104	17.7482351445709
105	17.7621362809722
106	17.7753474735928
107	17.787902558388
108	17.7998333281339
109	17.8111696297126
110	17.821939304739
111	17.8321682532171
112	17.8418803015741
113	17.8510971732789
114	17.8598383228346
115	17.8681210673926
116	17.8759600748867
117	17.8833676579118
118	17.8903531467693
119	17.8969232127779
120	17.9030811616455
121	17.9088272681799
122	17.9141580676921
123	17.9190669920287
124	17.9235436554952
125	17.9275743253176
126	17.9311422029622
127	17.934227682096
128	17.9368085227192
129	17.9388622145359
130	17.9403660285675
131	17.9412987788296
132	17.9416421943986
133	17.9413844760357
134	17.9405206539932
135	17.939056941602
136	17.9370102262379
137	17.9344136801825
138	17.931315306138
139	17.9277795503725
140	17.9238858071914
141	17.9197293382521
142	17.9154164123718
143	17.9110632511187
144	17.9067898739893
145	17.90271714361
146	17.8989606716689
147	17.895627031192
148	17.8928090632949
149	17.8905839149631
150	17.8890082899698


==> figures/data/simout-19.tsv <==
0	10
150	10


==> figures/data/simout-2.tsv <==
0	-5.5
1	-5.29186740883836
2	-4.89825532855636
3	-4.4744017192949
4	-4.04935789202388
5	-3.6267752269769
6	-3.20785288599257
7	-2.82841215865081
8	-2.43008544424551
9	-1.9984878341191
10	-1.5830063273007
11	-1.2105201845148
12	-0.898449897319145
13	-0.651898576811349
14	-0.4645975488065
15	-0.324111088280726
16	-0.217218723083427
17	-0.133315920925651
18	-0.0605106967605023
19	0.0133895754083221
20	0.0557160028627358
21	0.075927500412444
22	0.0909511013797581
23	0.0848416874214632
24	0.0769528094538124
25	0.0728127661636013
26	0.0662036892730031
27	0.0624459834392067
28	0.0610313407019196
29	0.0611935671927025
30	0.0616088122833763
31	0.0630846942931364
32	0.0649027698318117
33	0.0642672220522832
34	0.0618617816470733
35	0.0586355725564794
36	0.054287701332344
37	0.0500700228263309
38	0.0463219309123146
39	0.0432429356890858
40	0.0402491177373414
41	0.0372980164666291
42	0.0343889290476202
43	0.0315650477580342
44	0.0288504292238667
45	0.0262434276447672
46	0.0237950169240121
47	0.0215262164411398
48	0.0194378593451869
49	0.0175140386541877
50	0.0157571407927686
51	0.0141604806182729
52	0.0127135724931242
53	0.0114002018246386
54	0.0102137005231625
55	0.00914400189484968
56	0.00817348115691679
57	0.00729331626250624
58	0.00649719502615093
59	0.00577773445557188
60	0.00513215741862756
61	0.00455790469960844
62	0.00405154541969942
63	0.00360218097802271
64	0.00320609235767586
65	0.00286089971076156
66	0.0025638451755539
67	0.00231746143526314
68	0.002119436820421
69	0.00196021030351368
70	0.00184439747053793
71	0.00176995649250431
72	0.00172473531321776
73	0.00171636191513486
74	0.0017440703538873
75	0.00180633412595211
76	0.00191170997844751
77	0.0020536921736057
78	0.00221623313655766
79	0.00241333823237022
80	0.00264651281509811
81	0.00291498036433353
82	0.00322062053459043
83	0.00355391955146725
84	0.00392031341911246
85	0.00432438225193506
86	0.004765460087849
87	0.00524461706672354
88	0.0057618289375729
89	0.0063305650601819
90	0.00694412092129942
91	0.00758224371079171
92	0.00826485317109931
93	0.00899803935109622
94	0.00978614001131182
95	0.0106228269452903
96	0.0115148687013905
97	0.0124594946150479
98	0.0134700673465949
99	0.0145429702354008
100	0.0156821381122827
101	0.0168912973468805
102	0.0181747461961436
103	0.0195368465930404
104	0.0209825901328456
105	0.0225170009866762
106	0.0241457657552417
107	0.0258745801411323
108	0.0277098898499753
109	0.0296581468957745
110	0.0317266088440005
111	0.0339225531304505
112	0.0362541550045009
113	0.0387295585177464
114	0.0413577803097633
115	0.0441477972235166
116	0.0471094554810079
117	0.050252410197776
118	0.0535871449513801
119	0.0571237848358087
120	0.0608731320971938
121	0.0648451777073303
122	0.0690503693928808
123	0.0734978906891024
124	0.0781966303809087
125	0.0831534524911357
126	0.0883744395961275
127	0.0938622943715283
128	0.0996177141457565
129	0.105636743162943
130	0.111911298700561
131	0.118426342364779
132	0.125161138468732
133	0.132085920872812
134	0.139162308772823
135	0.146340398536998
136	0.153559522798854
137	0.160746081395362
138	0.167814110565929
139	0.174664490291433
140	0.18118762997512
141	0.187264912946287
142	0.192771844687647
143	0.197582113084989
144	0.201572091084292
145	0.204626691953678
146	0.206644243387296
147	0.207542690851697
148	0.207263860229348
149	0.205777886971804
150	0.203084314125273


==> figures/data/simout-20.tsv <==
0	1
1	1.66892897730558
2	1.7922047890587
3	1.79734382768448
4	1.76223925668589
5	1.7172034572694
6	1.66999104826041
7	1.31329119982753
8	1.30819433415488
9	1.363050061742
10	1.36026395312531
11	1.32869659426107
12	1.27875316578279
13	1.21805606146808
14	1.15487974276259
15	1.09647772812502
16	1.0475138076698
17	1.00987483132304
18	1.14783304596567
19	1.16702920843086
20	1.16871713887407
21	1.17294898371514
22	1.18036129004554
23	1.18182451879563
24	1.28410218183152
25	1.19294845699174
26	1.29558139100986
27	1.2058102969816
28	1.2109320268268
29	1.21170287170506
30	1.23104255418877
31	1.23220313145878
32	1.21823478356345
33	1.20423187141646
34	1.190292761112
35	1.17761061544552
36	1.16611345201454
37	1.15542437227319
38	1.14543350318448
39	1.13608256705238
40	1.12743051154371
41	1.1194376630833
42	1.11206456600027
43	1.10527013293927
44	1.09901302912798
45	1.09325744338026
46	1.08795591487707
47	1.08307032340821
48	1.07856368663143
49	1.07440513188401
50	1.07055993819821
51	1.06699935299607
52	1.06369695274218
53	1.06062966554784
54	1.05777475017279
55	1.05511160144684
56	1.05262277183782
57	1.0502939082758
58	1.04810584618674
59	1.04604585428377
60	1.0441008086375
61	1.04225881350593
62	1.0405088447923
63	1.03884149910185
64	1.03724712725112
65	1.03571701369428
66	1.03424339702091
67	1.03281878404476
68	1.03143642771203
69	1.03009066907698
70	1.02877498348366
71	1.02748405322456
72	1.02621332993287
73	1.02495734122874
74	1.02371182268883
75	1.02247246697901
76	1.02123509910368
77	1.01999587993137
78	1.01875163697869
79	1.01749784810271
80	1.01623118510812
81	1.01494859705301
82	1.01364628491242
83	1.01232084452223
84	1.01096911192109
85	1.00958738417034
86	1.00817249241895
87	1.00672073195153
88	1.00522857674987
89	1.00369249333838
90	1.00210877959919
91	1.00047290620068
92	0.998781213432058
93	0.997029601467724
94	0.995213720994933
95	0.993328270127153
96	0.991369821048225
97	0.989331824575172
98	0.987209887677168
99	0.984998104140092
100	0.982690708574396
101	0.980281590188211
102	0.977764479030337
103	0.975132574654754
104	0.972379137114904
105	0.969496664082632
106	0.966478129162886
107	0.963315493952627
108	0.960001116106518
109	0.956527059129607
110	0.952885179755252
111	0.949067623019651
112	0.945066350013638
113	0.940874220509559
114	0.936483811667164
115	0.931888803270644
116	0.927083895894599
117	0.922064406217359
118	0.916827918288912
119	0.911372883651087
120	0.905701332240125
121	0.899816556219437
122	0.893725904816031
123	0.88743995050358
124	0.880973643505576
125	0.874344991116744
126	0.867578861534237
127	0.860702664237008
128	0.853749988510513
129	0.846758789114765
130	0.839771361526607
131	0.832832518923016
132	0.82599047143922
133	0.819294354136423
134	0.812793268183129
135	0.80653471834562
136	0.800563262628819
137	0.794920209377217
138	0.789642104911574
139	0.784760722414143
140	0.780304329375804
141	0.776298378212392
142	0.772766366393759
143	0.769731825639768
144	0.76721834760651
145	0.76525068382387
146	0.763852996653513
147	0.763048307359649
148	0.7628549491437
149	0.763286053701291
150	0.76434476434681


==> figures/data/simout-21.tsv <==
0	1
1	0.885370348184786
2	0.871876194533176
3	0.845372317248621
4	0.834755157676756
5	0.842439970632763
6	0.859867765933375
7	0.894146428466366
8	0.584797860049409
9	0.657006239092176
10	0.745403190635778
11	0.839505638232284
12	0.9318658916454
13	1.01005551125217
14	1.06849030477234
15	1.10668676098716
16	1.12736351003677
17	1.13434390977197
18	1.08955807743726
19	1.09476059471086
20	1.09309744449451
21	1.08866642562618
22	1.08516564968259
23	1.08459840926173
24	1.07564162134017
25	1.0866194564169
26	1.10057557412331
27	1.09882226807793
28	1.10852327659324
29	1.12054870660154
30	1.14464840489247
31	1.15933082928879
32	1.16507696556244
33	1.12894383504169
34	1.12466015458366
35	1.12039132654852
36	1.11639633757955
37	1.11264160128895
38	1.10908091528659
39	1.1056892620026
40	1.10244969450913
41	1.0993672166073
42	1.09644600430407
43	1.09368715252897
44	1.09109104253272
45	1.08865195131793
46	1.08636911921208
47	1.08423684152988
48	1.08225096299101
49	1.08040533386266
50	1.0786964265506
51	1.07711954715455
52	1.07567054035858
53	1.07434512956046
54	1.0731396796138
55	1.07205116095172
56	1.07107629451052
57	1.07021026253729
58	1.06945261200854
59	1.06879977558141
60	1.06824917576758
61	1.06779832850208
62	1.06744509422775
63	1.06718736041862
64	1.06702331207384
65	1.06695125128683
66	1.06696951136267
67	1.06707652607926
68	1.06727115866039
69	1.06755228938922
70	1.06791893468462
71	1.06837036919311
72	1.06890622880389
73	1.06952581955144
74	1.07022889289254
75	1.07101546810048
76	1.07188520976998
77	1.07283883396364
78	1.07387713063452
79	1.07500021135851
80	1.07620900545411
81	1.07750433794359
82	1.07888760381136
83	1.08036087553131
84	1.08192495866197
85	1.08358190156405
86	1.08533368909098
87	1.08718275046735
88	1.08913156794975
89	1.09118210072203
90	1.09333778604193
91	1.09560355577374
92	1.09798074892989
93	1.10047318296654
94	1.10308476074813
95	1.10582088325341
96	1.10868389674148
97	1.11168040600506
98	1.1148136853409
99	1.11808976020067
100	1.1215136502813
101	1.12509084307036
102	1.12882682996508
103	1.13272756994837
104	1.13679868907036
105	1.14104650203549
106	1.14547639763915
107	1.15009465693816
108	1.15490674169114
109	1.15991795422166
110	1.16513348632895
111	1.17055757215331
112	1.17619426410902
113	1.1820456999722
114	1.18811394023014
115	1.19439888844965
116	1.20089855592126
117	1.20760936899673
118	1.21452428514738
119	1.22163429411506
120	1.22892510854642
121	1.23637983360201
122	1.24397586338373
123	1.25168505594311
124	1.25947292303754
125	1.26729967409873
126	1.27511542285482
127	1.28286491948948
128	1.29048360419675
129	1.29789821421358
130	1.3050277716606
131	1.31178442872125
132	1.3180738959512
133	1.32379680324035
134	1.32885247124058
135	1.33314020390025
136	1.33656481323835
137	1.33903826504972
138	1.34048596660808
139	1.34084887901564
140	1.34008887651656
141	1.33818966923711
142	1.33515976423082
143	1.33103178618854
144	1.32586179973306
145	1.31972682310547
146	1.31272079077444
147	1.30495126981444
148	1.29653313332326
149	1.28758656225253
150	1.27823002360869


==> figures/data/simout-22.tsv <==
0	1
1	1.48856930800931
2	1.49952539224145
3	1.46420635067344
4	1.41750689371168
5	1.37286973254928
6	1.32947317062338
7	1.15016311335581
8	1.21472367489031
9	1.21172906006772
10	1.19051405667111
11	1.16752712798293
12	1.14811081167242
13	1.13341897494151
14	1.12369512473076
15	1.11923480354197
16	1.11991288127808
17	1.12489618799976
18	1.06038082751629
19	1.05382556655285
20	1.05172389425463
21	1.04823572513916
22	1.04372373564476
23	1.03593172125473
24	0.976126518774372
25	1.02054215238616
26	0.938786881954026
27	0.994677806439108
28	0.972504294446441
29	0.948390622556211
30	0.890300753650811
31	0.849899332547908
32	0.836532832493355
33	0.882102303631491
34	0.883400856037099
35	0.884353643404207
36	0.885214967417054
37	0.886380053431147
38	0.887907368716749
39	0.889756489023467
40	0.891776667486985
41	0.893895065466831
42	0.896058143165686
43	0.898227897856346
44	0.90037749946929
45	0.90248726487603
46	0.904547775523187
47	0.906551083483113
48	0.908491342495751
49	0.910362570592136
50	0.912163027220157
51	0.913890224810194
52	0.915542171358816
53	0.917116898315388
54	0.918613947265341
55	0.920032965580507
56	0.921373157099503
57	0.922635012480285
58	0.923819686396104
59	0.924928066331128
60	0.925961687401998
61	0.926922023409369
62	0.927810741161969
63	0.928628925030967
64	0.929378636046343
65	0.930061926299464
66	0.930680639528928
67	0.931236966550874
68	0.9317326807811
69	0.932168968730771
70	0.932548339490385
71	0.932872537629573
72	0.933142340574972
73	0.933360498361848
74	0.933528372986422
75	0.933647385347458
76	0.93371952647331
77	0.933745714194475
78	0.933726175487447
79	0.933663858006635
80	0.933559750903789
81	0.933414718693682
82	0.933230135258368
83	0.933006285707599
84	0.932744961498406
85	0.932447340363624
86	0.93211417696361
87	0.931746495417858
88	0.931345249099386
89	0.930912159438113
90	0.930447673826663
91	0.929951414161377
92	0.92942669160623
93	0.928874545701613
94	0.928296276011594
95	0.927692625836335
96	0.927065992027902
97	0.926417760962213
98	0.925750919630228
99	0.925067143643056
100	0.924369425603619
101	0.923660936485302
102	0.922945371905551
103	0.922226820602134
104	0.921510106547313
105	0.920800569772426
106	0.920104544814898
107	0.919429062729817
108	0.91878226894384
109	0.918173425296165
110	0.917613017733368
111	0.917112978862995
112	0.916686724656026
113	0.916349532994026
114	0.916118394191082
115	0.916012372967701
116	0.916052691157932
117	0.916262817366307
118	0.916668513185035
119	0.917297955263971
120	0.9181815478886
121	0.919352042220365
122	0.920843812131756
123	0.922693027037391
124	0.924936544757564
125	0.927611687649732
126	0.930754379620301
127	0.934399304128402
128	0.938576889170933
129	0.943312826635343
130	0.94862560085961
131	0.954525460178357
132	0.961011355376237
133	0.968070401032122
134	0.975676124142149
135	0.983787654728958
136	0.992350325585291
137	1.00129480514107
138	1.01054033718037
139	1.01999631011033
140	1.02956520440048
141	1.03914558336025
142	1.04863710258886
143	1.05794222231278
144	1.06697137060913
145	1.07564350799818
146	1.08389005019323
147	1.0916540133143
148	1.09889302705191
149	1.10557489280658
150	1.11168153290103


==> figures/data/simout-23.tsv <==
0	1
150	1


==> figures/data/simout-3.tsv <==
0	6.89375530233119
1	6.24853132249073
2	5.58615810390361
3	4.98044967392861
4	4.41933946738446
5	3.88662089835047
6	3.37526176385912
7	2.91457414735627
8	2.47411120815041
9	2.01821177443414
10	1.58834329962962
11	1.21018541096829
12	0.890095005661599
13	0.624498675798427
14	0.408639112858864
15	0.238866257941836
16	0.111386511496539
17	0.0213573048784098
18	-0.0367039670855139
19	-0.0646648107117833
20	-0.0704783354555676
21	-0.0651605408902253
22	-0.059977581088217
23	-0.0566402669039236
24	-0.0494592554674747
25	-0.0465029755834529
26	-0.0424572182525899
27	-0.0440740723854569
28	-0.0425585090072449
29	-0.0425724834273478
30	-0.0435535866399805
31	-0.0440955012763695
32	-0.0457902300400579
33	-0.0540744420472644
34	-0.065342993917498
35	-0.073236936306058
36	-0.0782736857902817
37	-0.0802285727996341
38	-0.0794156324053813
39	-0.0762268676787174
40	-0.0717627284524172
41	-0.066676751184494
42	-0.0614277406127942
43	-0.0563486796343113
44	-0.0516255766564905
45	-0.0473540981573104
46	-0.0435556659661374
47	-0.0401995415808877
48	-0.0372383366243656
49	-0.0346225362009008
50	-0.0322934690077526
51	-0.0302014671163541
52	-0.0283063124032837
53	-0.0265779981646565
54	-0.02499044937763
55	-0.0235252980836824
56	-0.0221707813382321
57	-0.020915348696073
58	-0.019749925092193
59	-0.018666932315505
60	-0.0176587298605492
61	-0.0167184967834081
62	-0.0158402664707861
63	-0.0150199177905444
64	-0.014252236588279
65	-0.013532265345835
66	-0.0128555112934981
67	-0.0122172555292014
68	-0.0116139239146302
69	-0.0110428244253531
70	-0.0105002245936313
71	-0.00998343269185903
72	-0.00949024608738779
73	-0.00901775443769183
74	-0.00856380336358556
75	-0.00812635975081928
76	-0.00770390573299127
77	-0.00729474016917349
78	-0.00689618196633877
79	-0.00650734617578535
80	-0.00612705496204574
81	-0.00575392934236074
82	-0.00538690937088778
83	-0.00502340493119704
84	-0.00466267609783204
85	-0.00430415145354921
86	-0.0039464443705253
87	-0.00358841158696964
88	-0.00322866646818851
89	-0.00286870324912176
90	-0.00250579741141269
91	-0.00213366007730081
92	-0.00175500904107115
93	-0.00136961726094076
94	-0.000976818892976654
95	-0.00057309772257597
96	-0.000158108909245564
97	0.000271172257487233
98	0.000713511132091512
99	0.00117242161349686
100	0.00164956257382529
101	0.00214684752059954
102	0.00266624148473232
103	0.00320991871554621
104	0.00378011916286471
105	0.00437933767677556
106	0.00501016608081884
107	0.00567550911094473
108	0.00637839208319078
109	0.00712218156034133
110	0.00791041728337498
111	0.00874700250375491
112	0.00963605075480051
113	0.0105820560127517
114	0.0115897750439046
115	0.012664368560579
116	0.0138112267376878
117	0.0150361796699009
118	0.0163452386794227
119	0.0177448311026474
120	0.0192414279350167
121	0.0208417675707162
122	0.0225525137708937
123	0.0243801793816304
124	0.0263307978001988
125	0.0284099545241149
126	0.0306219414013885
127	0.0329697524250546
128	0.0354543860737136
129	0.0380740750597838
130	0.0408237861432224
131	0.0436944389565646
132	0.0466724296557539
133	0.0497384949801871
134	0.0528677356510056
135	0.0560285598454034
136	0.0591838412315776
137	0.0622907176131344
138	0.0653022314985134
139	0.0681680247687761
140	0.0708376315148165
141	0.0732617877485199
142	0.0753957143197579
143	0.0772003484154365
144	0.0786449757798773
145	0.079707387772477
146	0.0803751128759522
147	0.080644407522735
148	0.0805201623890723
149	0.0800144784766245
150	0.0791460962449459


==> figures/data/simout-4.tsv <==
0	2.66009022250704
1	2.72629468835089
2	2.71375050967665
3	2.62535419899336
4	2.5148057557867
5	2.39654350161052
6	2.27467931524102
7	2.10859535317339
8	1.95963766240196
9	1.892412164098
10	1.84646861239626
11	1.79077418470942
12	1.71396249435529
13	1.61140143756677
14	1.48190609178245
15	1.32628411287859
16	1.14635748440018
17	0.944769815033732
18	0.745931041689866
19	0.690049757408637
20	0.683807257434387
21	0.712822270106039
22	0.791752376428185
23	0.839444535727517
24	0.91480115145574
25	0.997064007469521
26	1.08241078256287
27	1.15160751233871
28	1.22737113267319
29	1.28799040795322
30	1.33438071406843
31	1.36545062374223
32	1.37527780093703
33	1.35930746130513
34	1.3256876972271
35	1.28598892916215
36	1.24410961615832
37	1.20210436643459
38	1.1605147045396
39	1.11960726858665
40	1.07926824617295
41	1.03963004754033
42	1.00079586864228
43	0.962865542034494
44	0.925892361381639
45	0.889901245740722
46	0.854933347655036
47	0.821003603852847
48	0.788112422882496
49	0.756252418446164
50	0.725422526794728
51	0.695614680921622
52	0.666817228369966
53	0.639014915229759
54	0.612194133363253
55	0.586337347616539
56	0.561423460800896
57	0.537433628498153
58	0.514347043444772
59	0.49214155482702
60	0.470795122444887
61	0.45028499224979
62	0.430587640996214
63	0.411678356894023
64	0.393533460363077
65	0.376129191279721
66	0.359441819390237
67	0.343448181124075
68	0.328124733785722
69	0.31344812022245
70	0.299396069896884
71	0.285946222803199
72	0.273076671998084
73	0.260766440151859
74	0.248994832145324
75	0.237741718225078
76	0.226987310689941
77	0.216712645067671
78	0.206900203008693
79	0.197531693233202
80	0.188589906357173
81	0.180058564110569
82	0.171921744902395
83	0.164165049483316
84	0.156773812411917
85	0.149733832541495
86	0.143032286304752
87	0.136656707254581
88	0.130595518578673
89	0.124835797912842
90	0.119368386346256
91	0.11418706842232
92	0.10928004357627
93	0.104638642849078
94	0.100255183260984
95	0.0961246545461041
96	0.0922406619262475
97	0.0885995322164987
98	0.0851948207272955
99	0.0820252430487685
100	0.0790887035521948
101	0.0763842722447929
102	0.0739122287304799
103	0.0716740335168158
104	0.0696725107677318
105	0.06791178386091
106	0.0663976543895783
107	0.0651374210894522
108	0.064140150846872
109	0.0634168951343881
110	0.0629805635229381
111	0.0628463510240334
112	0.0630315408858966
113	0.0635561228682491
114	0.0644422636086013
115	0.0657148407686119
116	0.0674012822028285
117	0.0695314625938126
118	0.0721376296266811
119	0.0752539584014622
120	0.078916449036059
121	0.080435456967469
122	0.082349438963805
123	0.084644048545332
124	0.087301167343717
125	0.090297451702788
126	0.093604306198457
127	0.097185130038039
128	0.100994046582146
129	0.104976089459072
130	0.109064822127589
131	0.113181737543296
132	0.117236005033837
133	0.121126489707365
134	0.124741659481880
135	0.127964274622534
136	0.130673156758384
137	0.132751467477479
138	0.134090922991744
139	0.134598880060157
140	0.134204999459126
141	0.132867917062349
142	0.130578818208975
143	0.127363967295887
144	0.123284153888805
145	0.118431220234771
146	0.112923114415965
147	0.106895724690253
148	0.100495581739633
149	0.093870908768157
150	0.087164394841477


==> figures/data/simout-5.tsv <==
0	2.66009022250704
1	2.4321326238305
2	2.26265819224109
3	2.14905650568048
4	2.05492782991983
5	1.97727942480495
6	1.91597132603096
7	1.9132880367538
8	1.80440034289662
9	1.6030596573503
10	1.41303926600754
11	1.24661528054812
12	1.10173155633368
13	0.979193122929681
14	0.883389580487031
15	0.818935090204652
16	0.788246730834124
17	0.790417682878079
18	0.812978319571663
19	0.765302240041258
20	0.672510458125236
21	0.555012991387598
22	0.404418521174529
23	0.269268095197215
24	0.139106551111865
25	0.00773927107234407
26	-0.10785052205292
27	-0.211405514420918
28	-0.295284850102528
29	-0.356701513464952
30	-0.39271144338875
31	-0.39901087724727
32	-0.375395676670548
33	-0.339994872230124
34	-0.320703507746687
35	-0.309047235090536
36	-0.300423201598022
37	-0.2927355504783
38	-0.285373181062234
39	-0.278184317709841
40	-0.270957793274593
41	-0.263700732292206
42	-0.25643212238613
43	-0.249181868429551
44	-0.241966736120455
45	-0.234795919956817
46	-0.22769772019071
47	-0.220690556054491
48	-0.213787532358351
49	-0.206998589098646
50	-0.200338585937907
51	-0.193818146446663
52	-0.187445549997188
53	-0.181226737517168
54	-0.175168095521677
55	-0.16927325302626
56	-0.163543833414728
57	-0.157982434904476
58	-0.152589845930338
59	-0.147366111913129
60	-0.142310935585456
61	-0.13742333280735
62	-0.132701605322675
63	-0.128143667373468
64	-0.123747388715596
65	-0.119510239455109
66	-0.115429533012279
67	-0.11150218914428
68	-0.107724939741021
69	-0.104095198898053
70	-0.100609341557596
71	-0.0972640116762147
72	-0.0940572432370059
73	-0.0909850580531275
74	-0.0880443664594184
75	-0.0852322709692812
76	-0.0825443238425958
77	-0.0799783505675959
78	-0.0775347779951376
79	-0.075208508667961
80	-0.0729967975684467
81	-0.0708977651897698
82	-0.0689089001199621
83	-0.0670307094219416
84	-0.0652606980742068
85	-0.0635964425025124
86	-0.0620374118453739
87	-0.0605826893295971
88	-0.0592320748594721
89	-0.057981047845594
90	-0.0568320810333134
91	-0.0557933126865411
92	-0.0548591549416537
93	-0.0540294794911791
94	-0.0533049682418003
95	-0.0526907618488046
96	-0.0521878899840464
97	-0.051801549339233
98	-0.0515304489116382
99	-0.0513816891624037
100	-0.0513595958011059
101	-0.0514694012971235
102	-0.0517169869268415
103	-0.052109034014145
104	-0.0526529483971219
105	-0.0533568639160835
106	-0.0542299406048494
107	-0.0552821725873267
108	-0.0565242820184038
109	-0.0579684221051142
110	-0.0596271338319792
111	-0.0615144977640085
112	-0.0636447418801946
113	-0.0660340561695545
114	-0.0686984412532023
115	-0.0716551782384975
116	-0.074921743031009
117	-0.0785159506688933
118	-0.0824553190379493
119	-0.0867565831726909
120	-0.091435686368906
121	-0.093342640569012
122	-0.095402488003798
123	-0.097597672842854
124	-0.099906716518338
125	-0.102303436689016
126	-0.104758375379955
127	-0.107236391317042
128	-0.109696561545239
129	-0.112093732322475
130	-0.114376963558095
131	-0.116490285435225
132	-0.118373342298824
133	-0.119963597577010
134	-0.121196985382668
135	-0.122011113284474
136	-0.122347325220590
137	-0.122154522416669
138	-0.121392043216949
139	-0.120032741851888
140	-0.118066316521979
141	-0.115500353566561
142	-0.112362342059931
143	-0.108697766037031
144	-0.104569938436024
145	-0.100055093013006
146	-0.095240249633035
147	-0.090216734751379
148	-0.085077292826763
149	-0.079910242566519
150	-0.074796941589109


==> figures/data/simout-6.tsv <==
0	-5.32018044501408
1	-5.15842731218139
2	-4.97640870191774
3	-4.77441070467383
4	-4.56973358570654
5	-4.37382292641547
6	-4.19065064127198
7	-4.0218833899272
8	-3.76403800529858
9	-3.4954718214483
10	-3.2595078784038
11	-3.03738946525754
12	-2.81569405068896
13	-2.59059456049645
14	-2.36529567226949
15	-2.14521920308324
16	-1.93460421523431
17	-1.73518749791181
18	-1.55890936126153
19	-1.4553519974499
20	-1.35631771555962
21	-1.26783526149364
22	-1.19617089760272
23	-1.10871263092474
24	-1.0539077025676
25	-1.00480327854187
26	-0.974560260509953
27	-0.940201997917799
28	-0.932086282570662
29	-0.931288894488271
30	-0.941669270679679
31	-0.966439746494964
32	-0.999882124266468
33	-1.019312589075
34	-1.00498418948041
35	-0.976941694071626
36	-0.943686414560297
37	-0.909368815956295
38	-0.875141523477355
39	-0.841422950876816
40	-0.808310452898344
41	-0.77592931524812
42	-0.744363746256144
43	-0.713683673604939
44	-0.683925625261189
45	-0.655105325783913
46	-0.627235627464323
47	-0.600313047798352
48	-0.574324890524148
49	-0.549253829347521
50	-0.525083940856818
51	-0.501796534474962
52	-0.479371678372789
53	-0.457788177712606
54	-0.437026037841599
55	-0.417064094590268
56	-0.397879627386164
57	-0.379451193593673
58	-0.361757197514428
59	-0.344775442913877
60	-0.328484186859431
61	-0.312861659442447
62	-0.297886035673554
63	-0.283534689520555
64	-0.269786071647474
65	-0.256618951824597
66	-0.244012286377957
67	-0.231945991979796
68	-0.220399794044714
69	-0.209352921324398
70	-0.198786728339274
71	-0.188682211126992
72	-0.1790194287611
73	-0.169781382098717
74	-0.160950465685912
75	-0.152509447255789
76	-0.144442986847331
77	-0.136734294500082
78	-0.129365425013562
79	-0.122323184565256
80	-0.115593108788755
81	-0.109160798920778
82	-0.103012844782433
83	-0.097134340061367
84	-0.0915131143377097
85	-0.0861373900389971
86	-0.0809948744593784
87	-0.0760740179249695
88	-0.0713634437191943
89	-0.0668547500672417
90	-0.062536305312929
91	-0.0583937557357848
92	-0.0544208886345875
93	-0.0506091633578996
94	-0.0469502150191898
95	-0.0434338926972999
96	-0.040052771942179
97	-0.0367979828772653
98	-0.0336643718156422
99	-0.0306435538863721
100	-0.0277291077510955
101	-0.0249148709476983
102	-0.0221952418036664
103	-0.019564999502671
104	-0.017019562370624
105	-0.0145549199448687
106	-0.0121677137846863
107	-0.00985524850211172
108	-0.00761586882846865
109	-0.00544847302923213
110	-0.00335342969097407
111	-0.00133185326002483
112	0.000613200994297181
113	0.00247793330133472
114	0.00425617764460151
115	0.00594033746987233
116	0.00752046082819424
117	0.00898448807510954
118	0.0103176894112815
119	0.0115026247712287
120	0.012519237332862
121	0.012907183601544
122	0.013053049040019
123	0.012953624297496
124	0.012605549174621
125	0.012005984986251
126	0.011154069181510
127	0.010051261279004
128	0.008702514963062
129	0.007117642863423
130	0.005312141430516
131	0.003308547891938
132	0.001137337264968
133	-0.001162892130355
134	-0.003544674099239
135	-0.005953161338051
136	-0.008325831537786
137	-0.010596945060834
138	-0.012698879774787
139	-0.014566138208276
140	-0.016138682937147
141	-0.017367563495767
142	-0.018216476149031
143	-0.018666201258869
144	-0.018714215452781
145	-0.018376127221770
146	-0.017682864782936
147	-0.016678989938897
148	-0.015418288912871
149	-0.013960666201643
150	-0.012367453252357


==> figures/data/simout-7.tsv <==
x	y
7	-5.32018044501408
32	-5.32018044501408
32	2.72629468835089
7	2.72629468835089


==> figures/data/simout-8.tsv <==
0	-20
1	-19.7883988609895
2	-19.1394317314038
3	-18.3035946193667
4	-17.4237574087728
5	-16.5516791742002
6	-15.7055129730121
7	-14.9625374047443
8	-14.4459345394093
9	-14.1142203728999
10	-13.8602260632622
11	-13.5906577335526
12	-13.2579398619993
13	-12.8498597138164
14	-12.3731557363154
15	-11.8420647032871
16	-11.2719251120676
17	-10.6765216903718
18	-10.0725027442256
19	-9.49250558716149
20	-8.91576452288299
21	-8.34306349162833
22	-7.79640980365823
23	-7.24109438988424
24	-6.68967753571828
25	-6.17389688975621
26	-5.66390992319217
27	-5.18781307788572
28	-4.74309981043681
29	-4.33701235492478
30	-3.97006658216681
31	-3.65571024443632
32	-3.39264142461775
33	-3.1746027806596
34	-2.98639242877358
35	-2.81779706724027
36	-2.66267835608439
37	-2.51713344866651
38	-2.37981392107349
39	-2.24994449172124
40	-2.12750035904925
41	-2.01212087962088
42	-1.90345314452502
43	-1.80111377393915
44	-1.70474395161454
45	-1.61402190724932
46	-1.52857087232255
47	-1.44805360319535
48	-1.37216143042699
49	-1.30061699399969
50	-1.23313719780293
51	-1.16946470044949
52	-1.10936193317856
53	-1.05261273693881
54	-0.999008438198052
55	-0.948357575871303
56	-0.900488519399083
57	-0.855236356344068
58	-0.812445098267378
59	-0.77197100395322
60	-0.733677520180665
61	-0.697437237197425
62	-0.663131280070988
63	-0.630652483334603
64	-0.599896834516685
65	-0.570766569519831
66	-0.543170527116286
67	-0.517021121449001
68	-0.492237926239805
69	-0.468748568974863
70	-0.44647955090982
71	-0.425364288429216
72	-0.405344060601301
73	-0.386356877896601
74	-0.368347455827434
75	-0.351263910758866
76	-0.335054277761582
77	-0.31967388823761
78	-0.305084062337031
79	-0.291239322830062
80	-0.278100594897521
81	-0.265631902838799
82	-0.253798232214796
83	-0.242569690177204
84	-0.231914463334386
85	-0.221802481023504
86	-0.212207066796276
87	-0.203102303433797
88	-0.194464122824411
89	-0.186265809131649
90	-0.178487869077238
91	-0.171115951419961
92	-0.164125157509845
93	-0.157496140303713
94	-0.151210832652216
95	-0.145254870133115
96	-0.139611540886719
97	-0.13426729734106
98	-0.12920430662385
99	-0.124410920912268
100	-0.119873507380511
101	-0.11557909925637
102	-0.11151504576847
103	-0.1076688936816
104	-0.104028315755724
105	-0.100580722198782
106	-0.0973136170703794
107	-0.0942139652972163
108	-0.0912679987251046
109	-0.088461556722657
110	-0.0857788692781689
111	-0.0832032360798394
112	-0.0807154349153238
113	-0.0782950499865658
114	-0.0759181355959511
115	-0.0735579241000979
116	-0.0711836941861392
117	-0.068760130887215
118	-0.0662465532925065
119	-0.0635956690123454
120	-0.0607535628199702
121	-0.0576580002086491
122	-0.0542370767007316
123	-0.0504095883630251
124	-0.0460833404987984
125	-0.0411535617319077
126	-0.035504861859633
127	-0.0290096791732708
128	-0.0215290976973019
129	-0.0129160788730349
130	-0.00301737223567677
131	0.00832218284435271
132	0.0212539547138615
133	0.0359177696875612
134	0.0524329488357509
135	0.0708891660798052
136	0.0913327151083578
137	0.113758530231035
138	0.138099035486013
139	0.164217061679448
140	0.191900320449903
141	0.220865140256425
142	0.25075846441886
143	0.281172960666671
144	0.311658229571909
145	0.341744208992989
146	0.370957491065621
147	0.398846053006684
148	0.424994892439235
149	0.449043132631919
150	0.470695187056098


==> figures/data/simout-9.tsv <==
0	20
1	19.7421336751322
2	19.0231863083721
3	18.1240254668129
4	17.1969519609051
5	16.2909856913334
6	15.4198705267198
7	14.6148093196537
8	13.9802383708283
9	13.5254006440553
10	13.1317270302569
11	12.711467319978
12	12.2284976356365
13	11.6854824873904
14	11.1034391361371
15	10.5073402127668
16	9.91917868876696
17	9.35585550417926
18	8.83058905553805
19	8.35482773455703
20	7.92197820712998
21	7.5248311720351
22	7.16021960414261
23	6.80799129048211
24	6.47368617375942
25	6.15419726915532
26	5.84541125319061
27	5.5492056517845
28	5.25860930643035
29	4.97698422852585
30	4.70518413481758
31	4.44024989720893
32	4.18515420131112
33	3.96045540598109
34	3.75773873391592
35	3.56227025537461
36	3.37692213691122
37	3.20167411766415
38	3.03604249196558
39	2.87936559245502
40	2.73142094587336
41	2.59163495741
42	2.45948437766088
43	2.33446725165303
44	2.21614869041521
45	2.10415010075606
46	1.99807680558529
47	1.89758143171557
48	1.80234823726699
49	1.71209091348851
50	1.62652530813879
51	1.54538961629308
52	1.46843934038538
53	1.39544839790366
54	1.3261986241183
55	1.260486858013
56	1.1981273201435
57	1.13894170614404
58	1.08276029330945
59	1.02942480047147
60	0.978784264285929
61	0.930696577931416
62	0.885027996840198
63	0.841655872098891
64	0.800461232375022
65	0.761331417119171
66	0.724160383717998
67	0.688845948851429
68	0.655293073977732
69	0.62341469492331
70	0.593123219202266
71	0.564338049578526
72	0.536986383456126
73	0.510992862065189
74	0.486288963700974
75	0.462809792758903
76	0.440491002509546
77	0.419275404088313
78	0.399111609208829
79	0.379942758424599
80	0.361718386790392
81	0.344391325919248
82	0.327915760772102
83	0.31225045219246
84	0.297353478665652
85	0.283184964793984
86	0.269708296279987
87	0.25688794494963
88	0.244690337896876
89	0.233081371417308
90	0.22203179382304
91	0.211515082754727
92	0.201500308552971
93	0.191960500237649
94	0.182869887279095
95	0.174204240508935
96	0.165940013166477
97	0.158054300328326
98	0.150524241632448
99	0.143328869533255
100	0.136447113696438
101	0.129858576350414
102	0.123543312141309
103	0.117481581991244
104	0.111653998762349
105	0.106040899621021
106	0.100623107780642
107	0.095380921919789
108	0.0902943421196767
109	0.085343284523173
110	0.0805065797241902
111	0.0757627001538239
112	0.0710884966429575
113	0.0664606333123601
114	0.0618535878239186
115	0.0572405390910156
116	0.0525930014108447
117	0.047880134263556
118	0.0430691563219039
119	0.0381241827427861
120	0.0330075835551167
121	0.0276783542313535
122	0.0220927364926649
123	0.0162044517864626
124	0.00996491645721953
125	0.00332243460648485
126	-0.00377496974859426
127	-0.0113805354108223
128	-0.0195463488781247
129	-0.0283221782701855
130	-0.0377527799788613
131	-0.0478756326093226
132	-0.0587169747776013
133	-0.0702894987083766
134	-0.0825867587628935
135	-0.0955816961248956
136	-0.109219307349058
137	-0.123418365769808
138	-0.138066746675671
139	-0.153022242053304
140	-0.168113170152441
141	-0.183145001460378
142	-0.197903739055041
143	-0.212166412265939
144	-0.22570822189647
145	-0.238313895894589
146	-0.249786058230498
147	-0.259953995602901
148	-0.268680434822409
149	-0.275865843736605
150	-0.281450395064237

